LCQPow -- A Solver for Linear Complementarity Quadratic Programs

In this paper we introduce an open-source software package written in C++ for efficiently finding solutions to quadratic programming problems with linear complementarity constraints. These problems arise in a wide range of applications in engineering and economics, and they are challenging to solve due to their structural violation of standard constraint qualifications, and highly nonconvex, nonsmooth feasible sets. This work extends a previously presented algorithm based on a sequential convex programming approach applied to a standard penalty reformulation. We examine the behavior of local convergence and introduce new algorithmic features. Competitive performance profiles are presented in comparison to state-of-the-art solvers and solution variants in both existing and new benchmarks.

==> figures/algorithm/saddle/x1.txt <==
1
0.995024875621891
0.99009900990099
0.980392156862745
0.961538461538461
0.925925925925926
0.862068965517241
0.757575757575757
0.609756097560976
0.43859649122807
0.280898876404494
0.280898876404494
0.163398692810457
0.163398692810457
0.0889679715302491
0.0889679715302489
0.0465549348230913
0.0465549348230925
0.0238322211630131
0.0238322211630417
0.0120598166908009
0.0120598166919852
0.00606648871693428
0.00606648881517524
0.00606650491092331
0.00606914204658104
0.00304380420011587
0.00347832703035777
0.145987373127501
0.999999999999927
0.999999999999927


==> figures/algorithm/saddle/x1_2.txt <==
1
0.995024875621891
0.99009900990099
0.980392156862745
0.961538461538462
0.925925925925926
0.862068965517241
0.757575757575757
0.609756097560975
0.43859649122807
0.280898876404494
0.280898876404494
0.163398692810457
0.163398692810455
0.0889679715302477
0.088967971530234
0.0465549348230835
0.046554934822933
0.0238322211629315
0.0238322211596976
0.0238322210272192
0.0238322156017697
0.0120598138764172
0.0120595861375669
0.0120409297796687
0.0105126002259477
0.00537559441997832
-2.22044604925031e-16
2.22099999999971e-16
-2.221e-16


==> figures/algorithm/saddle/x2.txt <==
1
0.99502487562189
0.99009900990099
0.980392156862745
0.961538461538462
0.925925925925926
0.862068965517241
0.757575757575758
0.609756097560976
0.43859649122807
0.280898876404494
0.280898876404494
0.163398692810458
0.163398692810458
0.0889679715302491
0.0889679715302496
0.0465549348230912
0.0465549348230901
0.0238322211630117
0.0238322211629834
0.0120598166907717
0.012059816689587
0.00606648871572769
0.00606648861748704
0.00606647252168835
0.00606383539432487
0.00304114280081067
0.0026062397060318
2.22044604925031e-16
2.221e-16
-2.221e-16


==> figures/algorithm/saddle/x2_2.txt <==
1
0.995024875621891
0.99009900990099
0.980392156862745
0.961538461538462
0.925925925925926
0.862068965517242
0.757575757575758
0.609756097560976
0.43859649122807
0.280898876404495
0.280898876404495
0.163398692810458
0.16339869281046
0.0889679715302506
0.0889679715302636
0.046554934823099
0.0465549348232497
0.0238322211630933
0.0238322211663277
0.0238322212987849
0.0238322267251037
0.0120598195051567
0.0120600472439005
0.0120787036105231
0.0136070324495361
0.00695792535966934
0.119262610230753
0.999999999999923
0.999999999999963


==> figures/benchmarks/IVOCP_dimensions.txt <==
 range(n_x) = [151 301]
  mean(n_x) = 226.000000
median(n_x) = 226.000000

 range(n_c) = [50 100]
  mean(n_c) = 75.000000
median(n_c) = 75.000000

 range(n_comp) = [100 200]
  mean(n_comp) = 150.000000
median(n_comp) = 150.000000



==> figures/benchmarks/MacMPEC/solutions_compl.csv <==
problem,LCQPow qpOASES,LCQPow OSQP,Gurobi,IPOPT penalty,IPOPT smoothed,IPOPT relaxed,IPOPT NLP
bard1,1.4655e-14,-,0,-2.9237e-10,1e-07,1.001e-07,1.0543e-08
bard1m,1.954e-14,-,0,0,1e-07,1.001e-07,9.5934e-09
bard2,4.6481e-14,4.737e-14,0,1.606e-20,1e-06,1.6054e-20,1.606e-20
bilevel2,3.2973e-14,2.5914e-07,0,3.6187e-07,1e-07,6.6669e-07,4.4846e-09
bilevel2m,1.0733e-07,2.6881e-07,0,9.9967e-07,1e-07,6.665e-07,5.1165e-09
ex9_2_1,9.8608e-31,-,0,-2.2344e-10,1e-07,1.001e-07,1.0961e-08
ex9_2_2,2.891e-07,2.891e-07,0,2.891e-07,1e-07,1.001e-07,1.21e-08
ex9_2_4,4.442e-16,4.442e-16,0,1.0315e-10,1e-07,1.0009e-07,1.0136e-08
ex9_2_5,2.221e-16,1.9989e-15,0,0,1e-07,1.001e-07,1.1316e-08
ex9_2_6,2.221e-16,1.3264e-11,0,3.0517e-11,1e-07,1.0008e-07,5.0004e-09
ex9_2_7,7.3956e-31,-,0,-2.2344e-10,1e-07,1.001e-07,1.0961e-08
flp2,3.5527e-15,5.3291e-15,-1.7764e-15,5.0003e-07,1e-06,7.1781e-07,5.0303e-09
flp4_1,7.576e-16,7.576e-16,0,-1.2219e-12,1e-07,-1.2219e-12,-1.2219e-12
flp4_2,7.8465e-16,8.8662e-16,0,-5.7825e-12,1e-07,-5.7825e-12,-5.7825e-12
flp4_3,8.8127e-16,8.8127e-16,0,-4.8363e-13,1e-07,-4.857e-13,-4.8361e-13
flp4_4,8.4776e-16,8.7343e-16,0,-6.0439e-12,1e-07,-6.0439e-12,-6.0439e-12
gauvin,-8.884e-16,3.1094e-15,0,0,1e-07,9.9989e-07,1.1422e-08
hs044_i,1.9999e-15,-,2.5595e-09,2.6655e-07,1e-07,6.6668e-07,1.2131e-08
jr1,0,0,0,-4.4257e-11,1e-06,-4.5e-11,-1.8024e-11
jr2,1.1102e-16,1.3878e-16,0,-3.3906e-11,1e-06,1.0009e-07,1.0095e-08
kth2,-2.221e-16,-2.221e-16,0,-9e-11,1e-07,-9e-11,-8.72e-11
kth3,2.221e-16,2.221e-16,0,-6.5775e-11,1e-07,1.0004e-07,1.0086e-08
liswet1_050,5.5259e-15,4.9562e-09,6.8306e-15,-3.1907e-12,1e-06,-3.1981e-12,-3.1989e-12
liswet1_100,2.9992e-14,-,2.2423e-14,-3.2009e-12,1e-06,-3.1952e-12,-3.2052e-12
liswet1_200,1.087e-13,-,-0.0014412,-4.1761e-12,1e-06,-4.0512e-12,-4.1761e-12
nash1a,7.5547e-25,3.5527e-15,0,4.5664e-07,1e-07,5.0386e-07,4.02e-09
nash1b,7.5547e-25,7.1054e-15,0,4.2266e-07,1e-07,5.0386e-07,4.02e-09
nash1c,-7.5546e-25,3.5527e-15,0,4.1811e-07,1e-07,5.0386e-07,4.0356e-09
nash1d,0,3.5527e-15,0,4.5874e-07,1e-07,5.0386e-07,4.0201e-09
nash1e,7.5546e-25,7.8909e-31,0,4.6145e-07,1e-07,5.0386e-07,4.02e-09
portfl1,8.1762e-19,2.0441e-12,0,1.7465e-12,1e-07,1.001e-07,1.0134e-08
portfl2,2.1599e-20,8.3323e-13,0,9.39e-13,1e-07,1.001e-07,1.0185e-08
portfl3,6.3891e-19,3.936e-08,0,3.9357e-08,1e-07,1.001e-07,1.0178e-08
portfl4,3.7757e-17,4.3246e-12,0,1.5335e-12,1e-07,1.001e-07,1.0133e-08
portfl6,3.9978e-17,5.4984e-12,0,7.285e-13,1e-06,1.001e-07,1.0161e-08
qpec1,2.221e-16,2.221e-16,0,0,1e-07,0,0
qpec2,3.4688e-08,3.4688e-08,0,5.547e-07,1e-07,1.001e-07,1.16e-09
scholtes3,2.221e-16,2.221e-16,0,0,1e-07,1.0004e-07,1.01e-08
sl1,2.221e-17,3.3594e-10,-9.3725e-16,1.8904e-07,1e-07,1.9423e-07,4.9956e-09


==> figures/benchmarks/MacMPEC/solutions_obj.csv <==
problem,best known,LCQPow qpOASES,LCQPow OSQP,Gurobi,IPOPT penalty,IPOPT smoothed,IPOPT relaxed,IPOPT NLP
bard1,17,25,-,17,17,17,25,17
bard1m,17,25,-,17,17,17,25,17
bard2,6598,-6598,-6598,-6598,-6598,-6597.9662,-6598,-6598
bilevel2,-6600,-6600,-6600,-6600,-6600,-6600,-6600,-6600
bilevel2m,-6600,-6600,-6600,-6600,-6600,-6600,-6600,-6600
ex9_2_1,17,25,-,17,17,17,25,17
ex9_2_2,100,99.9969,99.9969,100,99.9969,99.9982,99.9982,99.9994
ex9_2_4,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5
ex9_2_5,5,9,9,5,9,5,9,9.8
ex9_2_6,-1,-1,-1,-1,-1,-0.99994,-1,-1
ex9_2_7,17,25,-,17,17,17,25,17
flp2,0,2.3426e-12,2.3426e-12,2.3426e-12,2.3426e-12,8.8692e-12,2.3426e-12,7.5963e-12
flp4_1,0,-1.5547e-15,-1.5547e-15,0,-2.7e-09,7.0217e-06,-2.7e-09,-2.7004e-09
flp4_2,0,-2.223e-16,-1.1105e-15,0,-5.4e-09,6.3198e-06,-5.4e-09,-5.4006e-09
flp4_3,0,1.5547e-15,1.5547e-15,0,-6.3e-09,7.9047e-06,-6.2998e-09,-6.3007e-09
flp4_4,0,6.6608e-16,-2.221e-15,0,-9e-09,1.1783e-05,-9e-09,-9.0007e-09
gauvin,20,20,20,20,20,325,20,20
hs044_i,15.6178,6.25e-06,-,6.25e-06,6.25e-06,15.6105,6.25e-06,15.6105
jr1,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5
jr2,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5
kth2,0,-2.221e-16,-2.221e-16,0,-9e-11,1e-07,-9e-11,-8.72e-11
kth3,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5
liswet1_050,0.01399,0.013994,0.013994,0.013994,0.013994,0.12977,0.013994,0.013994
liswet1_100,0.01373,0.013734,-,0.013734,0.013734,0.23994,0.013734,0.013734
liswet1_200,0.01701,0.017009,-,0.033783,0.017008,0.47482,0.017008,0.017008
nash1a,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12,1.2718e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1b,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12,1.2521e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1c,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12,1.25e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1d,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12,1.2732e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1e,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12,5.5549e-12,4.7073e-12,5.5855e-12,4.7073e-12
portfl1,1.502e-05,0.020437,0.020437,0.020404,0.020437,0.020562,0.020435,0.020437
portfl2,1.457e-05,0.027815,0.027815,0.027914,0.027815,0.029687,0.027813,0.027815
portfl3,6.265e-06,0.022825,0.022721,0.023141,0.022721,0.022725,0.022718,0.022825
portfl4,2.177e-06,0.020492,0.020492,0.02212,0.020492,0.020586,0.020491,0.020492
portfl6,2.361e-06,0.024003,0.024003,0.21634,0.024003,0.024568,0.024001,0.024003
qpec1,80,80,80,80,80,80.0127,80,80
qpec2,45,44.9926,44.9926,45,44.9702,44.9874,44.9873,44.9986
scholtes3,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.9998
sl1,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001001,0.0001,0.0001


==> figures/benchmarks/MacMPEC/solutions_obj_first_cols.csv <==
problem,NaN,NaN,NaN,NaN
bard1,17,25,NaN,17
bard1m,17,25,NaN,17
bard2,6598,-6598,-6598,-6598
bilevel2,-6600,-6600,-6600,-6600
bilevel2m,-6600,-6600,-6600,-6600
ex9_2_1,17,25,NaN,17
ex9_2_2,100,99.9969,99.9969,100
ex9_2_4,0.5,0.5,0.5,0.5
ex9_2_5,5,9,9,5
ex9_2_6,-1,-1,-1,-1
ex9_2_7,17,25,NaN,17
flp2,0,2.3426e-12,2.3426e-12,2.3426e-12
flp4_1,0,-1.5547e-15,-1.5547e-15,0
flp4_2,0,-2.223e-16,-1.1105e-15,0
flp4_3,0,1.5547e-15,1.5547e-15,0
flp4_4,0,6.6608e-16,-2.221e-15,0
gauvin,20,20,20,20
hs044_i,15.6178,6.25e-06,NaN,6.25e-06
jr1,0.5,0.5,0.5,0.5
jr2,0.5,0.5,0.5,0.5
kth2,0,-2.221e-16,-2.221e-16,0
kth3,0.5,0.5,0.5,0.5
liswet1_050,0.01399,0.013994,0.013994,0.013994
liswet1_100,0.01373,0.013734,NaN,0.013734
liswet1_200,0.01701,0.017009,NaN,0.033783
nash1a,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12
nash1b,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12
nash1c,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12
nash1d,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12
nash1e,7.8886e-30,5.1958e-12,5.1958e-12,4.7073e-12
portfl1,1.502e-05,0.020437,0.020437,0.020404
portfl2,1.457e-05,0.027815,0.027815,0.027914
portfl3,6.265e-06,0.022825,0.022721,0.023141
portfl4,2.177e-06,0.020492,0.020492,0.02212
portfl6,2.361e-06,0.024003,0.024003,0.21634
qpec1,80,80,80,80
qpec2,45,44.9926,44.9926,45
scholtes3,0.5,0.5,0.5,0.5
sl1,0.0001,0.0001,0.0001,0.0001


==> figures/benchmarks/MacMPEC/solutions_obj_second_cols.csv <==
problem,NaN,NaN,NaN,NaN,NaN
bard1,17,17,17,25,17
bard1m,17,17,17,25,17
bard2,6598,-6598,-6597.9662,-6598,-6598
bilevel2,-6600,-6600,-6600,-6600,-6600
bilevel2m,-6600,-6600,-6600,-6600,-6600
ex9_2_1,17,17,17,25,17
ex9_2_2,100,99.9969,99.9982,99.9982,99.9994
ex9_2_4,0.5,0.5,0.5,0.5,0.5
ex9_2_5,5,9,5,9,9.8
ex9_2_6,-1,-1,-0.99994,-1,-1
ex9_2_7,17,17,17,25,17
flp2,0,2.3426e-12,8.8692e-12,2.3426e-12,7.5963e-12
flp4_1,0,-2.7e-09,7.0217e-06,-2.7e-09,-2.7004e-09
flp4_2,0,-5.4e-09,6.3198e-06,-5.4e-09,-5.4006e-09
flp4_3,0,-6.3e-09,7.9047e-06,-6.2998e-09,-6.3007e-09
flp4_4,0,-9e-09,1.1783e-05,-9e-09,-9.0007e-09
gauvin,20,20,325,20,20
hs044_i,15.6178,6.25e-06,15.6105,6.25e-06,15.6105
jr1,0.5,0.5,0.5,0.5,0.5
jr2,0.5,0.5,0.5,0.5,0.5
kth2,0,-9e-11,1e-07,-9e-11,-8.72e-11
kth3,0.5,0.5,0.5,0.5,0.5
liswet1_050,0.01399,0.013994,0.12977,0.013994,0.013994
liswet1_100,0.01373,0.013734,0.23994,0.013734,0.013734
liswet1_200,0.01701,0.017008,0.47482,0.017008,0.017008
nash1a,7.8886e-30,1.2718e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1b,7.8886e-30,1.2521e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1c,7.8886e-30,1.25e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1d,7.8886e-30,1.2732e-11,4.7073e-12,5.5855e-12,4.7073e-12
nash1e,7.8886e-30,5.5549e-12,4.7073e-12,5.5855e-12,4.7073e-12
portfl1,1.502e-05,0.020437,0.020562,0.020435,0.020437
portfl2,1.457e-05,0.027815,0.029687,0.027813,0.027815
portfl3,6.265e-06,0.022721,0.022725,0.022718,0.022825
portfl4,2.177e-06,0.020492,0.020586,0.020491,0.020492
portfl6,2.361e-06,0.024003,0.024568,0.024001,0.024003
qpec1,80,80,80.0127,80,80
qpec2,45,44.9702,44.9874,44.9873,44.9986
scholtes3,0.5,0.5,0.5,0.5,0.9998
sl1,0.0001,0.0001,0.0001001,0.0001,0.0001


==> figures/benchmarks/MacMPEC/solutions_time.csv <==
problem,LCQPow qpOASES,LCQPow OSQP,Gurobi,IPOPT penalty,IPOPT smoothed,IPOPT relaxed,IPOPT NLP
bard1,0.00020234,-,0.0029511,0.31582,0.20653,0.2745,0.030921
bard1m,0.00019082,-,0.0018258,0.37348,0.35043,0.32838,0.05238
bard2,0.00031093,0.00015725,0.0018079,0.036228,0.38989,0.13787,0.13822
bilevel2,0.0010636,0.0014898,0.001713,0.11426,0.50286,0.29313,0.13418
bilevel2m,0.00062851,0.0013856,0.0015471,0.095304,0.66737,0.52015,0.20206
ex9_2_1,0.00024135,-,0.0031209,0.30825,0.17939,0.45891,0.11112
ex9_2_2,0.00047864,0.0019445,0.0013762,0.63897,0.16652,0.25541,0.040651
ex9_2_4,0.00026336,0.00050607,0.001071,0.27691,0.20717,0.2147,0.075984
ex9_2_5,0.00033846,0.0012535,0.0016708,0.37716,0.137,0.31714,0.052184
ex9_2_6,0.00041811,0.0029285,0.002177,0.67119,0.23559,0.31236,0.079141
ex9_2_7,0.00025296,-,0.002229,0.30277,0.18701,0.24927,0.060816
flp2,0.00011873,0.0014422,0.0011539,0.055624,0.21571,0.13975,0.070724
flp4_1,0.013752,0.0030038,0.008302,0.018768,0.37321,0.047558,0.022853
flp4_2,0.039281,0.0072981,0.025173,0.033546,0.67234,0.10016,0.035553
flp4_3,0.069385,0.014091,0.09916,0.09122,0.78792,0.2313,0.13992
flp4_4,0.19704,0.031947,0.099796,0.075725,2.2304,0.34228,0.12044
gauvin,0.00019894,0.00065593,0.001651,0.3407,0.25078,0.17528,0.033673
hs044_i,0.00028389,-,0.0018232,0.15953,0.28123,0.30326,0.069923
jr1,6.5206e-05,6.3967e-05,0.0010061,0.01207,0.10729,0.028741,0.0283
jr2,0.0001565,0.00030282,0.001127,0.23927,0.10359,0.18445,0.084836
kth2,6.3059e-05,5.52e-05,0.00018191,0.012552,0.10922,0.02881,0.037723
kth3,0.0001567,0.00028863,0.0011361,0.22115,0.099552,0.16493,0.036937
liswet1_050,0.069989,0.025556,0.013299,0.07733,1.5634,0.22493,0.099098
liswet1_100,0.57937,-,0.032092,0.16075,2.76,0.4491,0.18094
liswet1_200,6.8244,-,0.1214,0.33198,5.1146,0.98305,0.38343
nash1a,0.00014073,0.004033,0.0010738,0.081688,0.1525,0.20738,0.028972
nash1b,0.00014271,0.0022019,0.001097,0.077365,0.15217,0.17095,0.065122
nash1c,0.00015293,0.0021759,0.0010509,0.095721,0.15622,0.19539,0.023929
nash1d,0.00015785,0.0021277,0.00099802,0.078555,0.15443,0.17859,0.064332
nash1e,0.00014027,0.0020752,0.0010579,0.055303,0.14655,0.17899,0.041813
portfl1,0.008211,0.011288,0.048786,0.84472,0.44891,0.46377,0.081432
portfl2,0.01163,0.024154,0.041857,0.8967,0.47397,0.463,0.08042
portfl3,0.0095839,0.030433,0.051772,0.88545,0.4086,0.47021,0.1593
portfl4,0.0085999,0.010846,0.046912,0.8519,0.44128,0.45255,0.080322
portfl6,0.0092531,0.012852,0.043352,0.89946,0.35989,0.48032,0.13899
qpec1,0.0005146,0.00017965,0.0050569,0.0121,0.15678,0.026861,0.016854
qpec2,0.0071141,0.0024028,0.0073209,0.44658,0.15278,0.20148,0.042049
scholtes3,0.00019283,0.0003238,0.0015609,0.3181,0.25973,0.20153,0.036628
sl1,0.00012758,0.00023319,0.00073099,0.070249,0.68187,0.17018,0.12781


==> figures/benchmarks/MovingMasses2_dimensions.txt <==
 range(n_x) = [554 1104]
  mean(n_x) = 829.000000
median(n_x) = 829.000000

 range(n_c) = [304 604]
  mean(n_c) = 454.000000
median(n_c) = 454.000000

 range(n_comp) = [200 400]
  mean(n_comp) = 300.000000
median(n_comp) = 300.000000



==> todos.txt <==
1) Write intro to Convergence Section

2) Include IPOPT xy <= 0 to comparison ...

3) How does AMPL pass complementarities to solvers?

4) Update IVOCP Benchmark ...

5) Update MovingMasses Benchmark ...
